Dark Kinetic Heating of Neutron Stars from Contact Interactions with Relativistic Targets

Dark matter can capture in neutron stars from scattering off ultra-relativistic electrons. We present a method to calculate the capture rate on degenerate targets with ultra-relativistic momenta in a compact astronomical object. Our treatment accounts for the target momentum and the Fermi degeneracy of the system. We derive scaling relations for scattering with relativistic targets and confirm consistency with the non-relativistic limit and Lorentz invariance. The potential observation of kinetic heating of neutron stars has a larger discovery reach for dark matter-lepton interactions than conventional terrestrial direct detection experiments. We map this reach onto a set of bosonic and fermionic effective contact interactions between dark matter and leptons as well as nucleons. We show the results for the contact operators up to dimension 6 for spin-0 and spin-1/2 dark matter interactions with relativistic as well as non-relativistic Standard Model fermions. Highlights of this program in the case of vector mediated interactions are presented in a companion letter [1]. Our method is generalizable to dark matter scattering in any degenerate medium where the Pauli exclusion principle leads to relativistic targets with a constrained phase space for scattering.

==> neutronstar_bib.txt <==
@inproceedings{andersen2003euro50,
  title={The Euro50 extremely large telescope},
  author={Andersen, Torben and Ardeberg, Arne L and Beckers, Jacques and Goncharov, Alexander and Owner-Petersen, Mette and Riewaldt, Holger and Snel, Ralph and Walker, David},
  booktitle={Future Giant Telescopes},
  volume={4840},
  pages={214--225},
  year={2003},
  organization={International Society for Optics and Photonics}
}


@book{landau1975classical,
	Author = {Landau, L.D. and Lifshitz, E.M. and Hamermesh, M.},
	Date-Added = {2019-12-13 10:40:08 -0800},
	Date-Modified = {2019-12-13 10:40:24 -0800},
	Isbn = {9780750627689},
	Publisher = {Elsevier Science},
	Series = {Course of theoretical physics},
	Title = {The Classical Theory of Fields},
	Year = {1975},
	Bdsk-Url-1 = {https://books.google.com/books?id=X18PF4oKyrUC}}

@article{Gresham:2018rqo,
	Archiveprefix = {arXiv},
	Author = {Gresham, Moira I. and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevD.99.083008},
	Eprint = {1809.08254},
	Journal = {Phys. Rev.},
	Number = {8},
	Pages = {083008},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1809.08254;%%},
	Title = {{Asymmetric Dark Stars and Neutron Star Stability}},
	Volume = {D99},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.99.083008}}

@article{Aalbers:2016jon,
	Archiveprefix = {arXiv},
	Author = {Aalbers, J. and others},
	Collaboration = {DARWIN},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2016/11/017},
	Eprint = {1606.07001},
	Journal = {JCAP},
	Pages = {017},
	Primaryclass = {astro-ph.IM},
	Slaccitation = {%%CITATION = ARXIV:1606.07001;%%},
	Title = {{DARWIN: towards the ultimate dark matter detector}},
	Volume = {1611},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2016/11/017}}

@article{Abdelhameed:2019hmk,
	Archiveprefix = {arXiv},
	Author = {Abdelhameed, A. H. and others},
	Collaboration = {CRESST},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {1904.00498},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1904.00498;%%},
	Title = {{First results from the CRESST-III low-mass dark matter program}},
	Year = {2019}}

@article{Abramoff:2019dfb,
	Archiveprefix = {arXiv},
	Author = {Abramoff, Orr and others},
	Collaboration = {SENSEI},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.122.161801},
	Eprint = {1901.10478},
	Journal = {Phys. Rev. Lett.},
	Number = {16},
	Pages = {161801},
	Primaryclass = {hep-ex},
	Reportnumber = {YITP-2019-01, FERMILAB-PUB-19-039-AE},
	Slaccitation = {%%CITATION = ARXIV:1901.10478;%%},
	Title = {{SENSEI: Direct-Detection Constraints on Sub-GeV Dark Matter from a Shallow Underground Run Using a Prototype Skipper-CCD}},
	Volume = {122},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.122.161801}}

@article{Acevedo:2019agu,
	Archiveprefix = {arXiv},
	Author = {Acevedo, Javier F. and Bramante, Joseph and Leane, Rebecca K. and Raj, Nirmal},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {1911.06334},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP/5152},
	Slaccitation = {%%CITATION = ARXIV:1911.06334;%%},
	Title = {{Cooking Pasta with Dark Matter: Kinetic and Annihilation Heating of Neutron Star Crusts}},
	Year = {2019}}

@article{Acevedo:2019gre,
	Archiveprefix = {arXiv},
	Author = {Acevedo, Javier F. and Bramante, Joseph},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.100.043020},
	Eprint = {1904.11993},
	Journal = {Phys. Rev.},
	Number = {4},
	Pages = {043020},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1904.11993;%%},
	Title = {{Supernovae Sparked By Dark Matter in White Dwarfs}},
	Volume = {D100},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.100.043020}}

@article{Ackermann:2015zua,
	Archiveprefix = {arXiv},
	Author = {Ackermann, M. and others},
	Collaboration = {Fermi-LAT},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.115.231301},
	Eprint = {1503.02641},
	Journal = {Phys. Rev. Lett.},
	Number = {23},
	Pages = {231301},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {FERMILAB-PUB-15-081-AE},
	Slaccitation = {%%CITATION = ARXIV:1503.02641;%%},
	Title = {{Searching for Dark Matter Annihilation from Milky Way Dwarf Spheroidal Galaxies with Six Years of Fermi Large Area Telescope Data}},
	Volume = {115},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.115.231301}}

@article{Agashe:2014yua,
	Archiveprefix = {arXiv},
	Author = {Agashe, Kaustubh and Cui, Yanou and Necib, Lina and Thaler, Jesse},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2014/10/062},
	Eprint = {1405.7370},
	Journal = {JCAP},
	Number = {10},
	Pages = {062},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-4538, UMD-PP-014-005},
	Slaccitation = {%%CITATION = ARXIV:1405.7370;%%},
	Title = {{(In)direct Detection of Boosted Dark Matter}},
	Volume = {1410},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2014/10/062}}

@article{Aguilar-Arevalo:2019wdi,
	Archiveprefix = {arXiv},
	Author = {Aguilar-Arevalo, A. and others},
	Collaboration = {DAMIC},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.123.181802},
	Eprint = {1907.12628},
	Journal = {Phys. Rev. Lett.},
	Number = {18},
	Pages = {181802},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {FERMILAB-PUB-19-432-AE-SCD},
	Slaccitation = {%%CITATION = ARXIV:1907.12628;%%},
	Title = {{Constraints on Light Dark Matter Particles Interacting with Electrons from DAMIC at SNOLAB}},
	Volume = {123},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.123.181802}}

@article{Alvarez:2019nwt,
	Archiveprefix = {arXiv},
	Author = {Alvarez, Gerardo and Yu, Hai-Bo},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {1911.11114},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1911.11114;%%},
	Title = {{Astrophysical probes of inelastic dark matter with a light mediator}},
	Year = {2019}}

@article{Angle:2011th,
	Archiveprefix = {arXiv},
	Author = {Angle, J. and others},
	Collaboration = {XENON10},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.110.249901, 10.1103/PhysRevLett.107.051301},
	Eprint = {1104.3088},
	Journal = {Phys. Rev. Lett.},
	Note = {[Erratum: Phys. Rev. Lett.110,249901(2013)]},
	Pages = {051301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1104.3088;%%},
	Title = {{A search for light dark matter in XENON10 data}},
	Volume = {107},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.110.249901,%2010.1103/PhysRevLett.107.051301}}

@article{Aprile:2017iyp,
	Archiveprefix = {arXiv},
	Author = {Aprile, E. and others},
	Collaboration = {XENON},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.119.181301},
	Eprint = {1705.06655},
	Journal = {Phys. Rev. Lett.},
	Number = {18},
	Pages = {181301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1705.06655;%%},
	Title = {{First Dark Matter Search Results from the XENON1T Experiment}},
	Volume = {119},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.119.181301}}

@article{Aprile:2019dbj,
	Archiveprefix = {arXiv},
	Author = {Aprile, E. and others},
	Collaboration = {XENON},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.122.141301},
	Eprint = {1902.03234},
	Journal = {Phys. Rev. Lett.},
	Number = {14},
	Pages = {141301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1902.03234;%%},
	Title = {{Constraining the spin-dependent WIMP-nucleon cross sections with XENON1T}},
	Volume = {122},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.122.141301}}

@article{Aprile:2019jmx,
	Archiveprefix = {arXiv},
	Author = {Aprile, E. and others},
	Collaboration = {XENON},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {1907.12771},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1907.12771;%%},
	Title = {{A Search for Light Dark Matter Interactions Enhanced by the Migdal effect or Bremsstrahlung in XENON1T}},
	Year = {2019}}

@article{Bai:2010hh,
	Archiveprefix = {arXiv},
	Author = {Bai, Yang and Fox, Patrick J. and Harnik, Roni},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1007/JHEP12(2010)048},
	Eprint = {1005.3797},
	Journal = {JHEP},
	Pages = {048},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-10-143-T},
	Slaccitation = {%%CITATION = ARXIV:1005.3797;%%},
	Title = {{The Tevatron at the Frontier of Dark Matter Direct Detection}},
	Volume = {12},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP12(2010)048}}

@article{Bai:2014osa,
	Archiveprefix = {arXiv},
	Author = {Bai, Yang and Berger, Joshua},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1007/JHEP08(2014)153},
	Eprint = {1402.6696},
	Journal = {JHEP},
	Pages = {153},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-15912},
	Slaccitation = {%%CITATION = ARXIV:1402.6696;%%},
	Title = {{Lepton Portal Dark Matter}},
	Volume = {08},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP08(2014)153}}

@article{Barello:2014uda,
	Archiveprefix = {arXiv},
	Author = {Barello, G. and Chang, Spencer and Newby, Christopher A.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.90.094027},
	Eprint = {1409.0536},
	Journal = {Phys. Rev.},
	Number = {9},
	Pages = {094027},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1409.0536;%%},
	Title = {{A Model Independent Approach to Inelastic Dark Matter Scattering}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.094027}}

@article{Baryakhtar:2017dbj,
	Archiveprefix = {arXiv},
	Author = {Baryakhtar, Masha and Bramante, Joseph and Li, Shirley Weishi and Linden, Tim and Raj, Nirmal},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.119.131801},
	Eprint = {1704.01577},
	Journal = {Phys. Rev. Lett.},
	Number = {13},
	Pages = {131801},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1704.01577;%%},
	Title = {{Dark Kinetic Heating of Neutron Stars and An Infrared Window On WIMPs, SIMPs, and Pure Higgsinos}},
	Volume = {119},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.119.131801}}

@article{Bell:2013xk,
	Archiveprefix = {arXiv},
	Author = {Bell, Nicole F. and Melatos, Andrew and Petraki, Kalliopi},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.87.123507},
	Eprint = {1301.6811},
	Journal = {Phys. Rev.},
	Number = {12},
	Pages = {123507},
	Primaryclass = {hep-ph},
	Reportnumber = {NIKHEF-2013-002},
	Slaccitation = {%%CITATION = ARXIV:1301.6811;%%},
	Title = {{Realistic neutron star constraints on bosonic asymmetric dark matter}},
	Volume = {D87},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.87.123507}}

@article{Bell:2018pkk,
	Archiveprefix = {arXiv},
	Author = {Bell, Nicole F. and Busoni, Giorgio and Robles, Sandra},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2018/09/018},
	Eprint = {1807.02840},
	Journal = {JCAP},
	Number = {09},
	Pages = {018},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1807.02840;%%},
	Title = {{Heating up Neutron Stars with Inelastic Dark Matter}},
	Volume = {1809},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2018/09/018}}

@article{Bell:2019pyc,
	Archiveprefix = {arXiv},
	Author = {Bell, Nicole F. and Busoni, Giorgio and Robles, Sandra},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2019/06/054},
	Eprint = {1904.09803},
	Journal = {JCAP},
	Number = {06},
	Pages = {054},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1904.09803;%%},
	Title = {{Capture of Leptophilic Dark Matter in Neutron Stars}},
	Volume = {1906},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2019/06/054}}

@article{Bertone:2007ae,
	Archiveprefix = {arXiv},
	Author = {Bertone, Gianfranco and Fairbairn, Malcolm},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.77.043515},
	Eprint = {0709.1485},
	Journal = {Phys. Rev.},
	Pages = {043515},
	Primaryclass = {astro-ph},
	Reportnumber = {CERN-PH-TH-2007-158},
	Slaccitation = {%%CITATION = ARXIV:0709.1485;%%},
	Title = {{Compact Stars as Dark Matter Probes}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.77.043515}}

@article{Bertoni:2013bsa,
	Archiveprefix = {arXiv},
	Author = {Bertoni, Bridget and Nelson, Ann E. and Reddy, Sanjay},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.88.123505},
	Eprint = {1309.1721},
	Journal = {Phys. Rev.},
	Pages = {123505},
	Primaryclass = {hep-ph},
	Reportnumber = {INT-PUB-13-038},
	Slaccitation = {%%CITATION = ARXIV:1309.1721;%%},
	Title = {{Dark Matter Thermalization in Neutron Stars}},
	Volume = {D88},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.88.123505}}

@article{Bishara:2017pfq,
	Archiveprefix = {arXiv},
	Author = {Bishara, Fady and Brod, Joachim and Grinstein, Benjamin and Zupan, Jure},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1007/JHEP11(2017)059},
	Eprint = {1707.06998},
	Journal = {JHEP},
	Pages = {059},
	Primaryclass = {hep-ph},
	Reportnumber = {DO-TH-17-10, OUTP-17-07P, CERN-TH-2017-157},
	Slaccitation = {%%CITATION = ARXIV:1707.06998;%%},
	Title = {{From quarks to nucleons in dark matter direct detection}},
	Volume = {11},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP11(2017)059}}

@article{Bramante:2013hn,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph and Fukushima, Keita and Kumar, Jason},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.87.055012},
	Eprint = {1301.0036},
	Journal = {Phys. Rev.},
	Number = {5},
	Pages = {055012},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1301.0036;%%},
	Title = {{Constraints on bosonic dark matter from observation of old neutron stars}},
	Volume = {D87},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.87.055012}}

@article{Bramante:2013nma,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph and Fukushima, Keita and Kumar, Jason and Stopnitzky, Elan},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.89.015010},
	Eprint = {1310.3509},
	Journal = {Phys. Rev.},
	Number = {1},
	Pages = {015010},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1310.3509;%%},
	Title = {{Bounds on self-interacting fermion dark matter from observations of old neutron stars}},
	Volume = {D89},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.89.015010}}

@article{Bramante:2014zca,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph and Linden, Tim},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.113.191301},
	Eprint = {1405.1031},
	Journal = {Phys. Rev. Lett.},
	Number = {19},
	Pages = {191301},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1405.1031;%%},
	Title = {{Detecting Dark Matter with Imploding Pulsars in the Galactic Center}},
	Volume = {113},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.113.191301}}

@article{Bramante:2015cua,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.115.141301},
	Eprint = {1505.07464},
	Journal = {Phys. Rev. Lett.},
	Number = {14},
	Pages = {141301},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1505.07464;%%},
	Title = {{Dark matter ignition of type Ia supernovae}},
	Volume = {115},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.115.141301}}

@article{Bramante:2015dfa,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph and Elahi, Fatemeh},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.91.115001},
	Eprint = {1504.04019},
	Journal = {Phys. Rev.},
	Number = {11},
	Pages = {115001},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1504.04019;%%},
	Title = {{Higgs portals to pulsar collapse}},
	Volume = {D91},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.91.115001}}

@article{Bramante:2017ulk,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph and Linden, Tim and Tsai, Yu-Dai},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.97.055016},
	Eprint = {1706.00001},
	Journal = {Phys. Rev.},
	Number = {5},
	Pages = {055016},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1706.00001;%%},
	Title = {{Searching for dark matter with neutron star mergers and quiet kilonovae}},
	Volume = {D97},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.97.055016}}

@article{Bramante:2017xlb,
	Archiveprefix = {arXiv},
	Author = {Bramante, Joseph and Delgado, Antonio and Martin, Adam},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.96.063002},
	Eprint = {1703.04043},
	Journal = {Phys. Rev.},
	Number = {6},
	Pages = {063002},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1703.04043;%%},
	Title = {{Multiscatter stellar capture of dark matter}},
	Volume = {D96},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.96.063002}}

@article{Buchmueller:2014yoa,
	Archiveprefix = {arXiv},
	Author = {Buchmueller, Oliver and Dolan, Matthew J. and Malik, Sarah A. and McCabe, Christopher},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1007/JHEP01(2015)037},
	Eprint = {1407.8257},
	Journal = {JHEP},
	Pages = {037},
	Primaryclass = {hep-ph},
	Reportnumber = {IPPP-14-68, DCPT-14-136, SLAC-PUB-16033},
	Slaccitation = {%%CITATION = ARXIV:1407.8257;%%},
	Title = {{Characterising dark matter searches at colliders and direct detection experiments: Vector mediators}},
	Volume = {01},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP01(2015)037}}

@article{Buras:2000dm,
	Archiveprefix = {arXiv},
	Author = {Buras, A. J. and Gambino, P. and Gorbahn, M. and Jager, S. and Silvestrini, L.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/S0370-2693(01)00061-2},
	Eprint = {hep-ph/0007085},
	Journal = {Phys. Lett.},
	Pages = {161-167},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-HEP-379-00, CERN-TH-2000-190},
	Slaccitation = {%%CITATION = HEP-PH/0007085;%%},
	Title = {{Universal unitarity triangle and physics beyond the standard model}},
	Volume = {B500},
	Year = {2001},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0370-2693(01)00061-2}}

@article{Camargo:2019wou,
	Archiveprefix = {arXiv},
	Author = {Camargo, Daniel A. and Queiroz, Farinaldo S. and Sturani, Riccardo},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2019/09/051},
	Eprint = {1901.05474},
	Journal = {JCAP},
	Number = {09},
	Pages = {051},
	Primaryclass = {hep-ph},
	Reportnumber = {IIPDM-2019},
	Slaccitation = {%%CITATION = ARXIV:1901.05474;%%},
	Title = {{Detecting Dark Matter with Neutron Star Spectroscopy}},
	Volume = {1909},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2019/09/051}}

@article{Cermeno:2016olb,
	Archiveprefix = {arXiv},
	Author = {Cerme{\~n}o, Marina and P{\'e}rez-Garc{\'\i}a, {\'A}ngeles and Silk, Joseph},
	Doi = {10.1103/PhysRevD.94.063001},
	Eprint = {1607.06815},
	Journal = {Phys. Rev.},
	Number = {6},
	Pages = {063001},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1607.06815;%%},
	Title = {{Light dark matter scattering in outer neutron star crusts}},
	Volume = {D94},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.94.063001}}

@article{Cermeno:2017ejm,
	Archiveprefix = {arXiv},
	Author = {Cerme{\~n}o, M. and P{\'e}rez-Garc{\'\i}a, M. A. and Lineros, R. A.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.3847/1538-4357/aad1ec},
	Eprint = {1705.03012},
	Journal = {Astrophys. J.},
	Pages = {157},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1705.03012;%%},
	Title = {{Enhanced neutrino emissivities in pseudoscalar-mediated Dark Matter annihilation in Neutron Stars}},
	Volume = {863},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.3847/1538-4357/aad1ec}}

@article{Chang:2009yt,
	Archiveprefix = {arXiv},
	Author = {Chang, Spencer and Pierce, Aaron and Weiner, Neal},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2010/01/006},
	Eprint = {0908.3192},
	Journal = {JCAP},
	Pages = {006},
	Primaryclass = {hep-ph},
	Reportnumber = {MCTP-09-42},
	Slaccitation = {%%CITATION = ARXIV:0908.3192;%%},
	Title = {{Momentum Dependent Dark Matter Scattering}},
	Volume = {1001},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2010/01/006}}

@article{Chang:2014tea,
	Archiveprefix = {arXiv},
	Author = {Chang, Spencer and Edezhath, Ralph and Hutchinson, Jeffrey and Luty, Markus},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.90.015011},
	Eprint = {1402.7358},
	Journal = {Phys. Rev.},
	Number = {1},
	Pages = {015011},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1402.7358;%%},
	Title = {{Leptophilic Effective WIMPs}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.015011}}

@article{Chen:2018ohx,
	Archiveprefix = {arXiv},
	Author = {Chen, Chian-Shu and Lin, Yen-Hsun},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1007/JHEP08(2018)069},
	Eprint = {1804.03409},
	Journal = {JHEP},
	Pages = {069},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1804.03409;%%},
	Title = {{Reheating neutron stars with the annihilation of self-interacting dark matter}},
	Volume = {08},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP08(2018)069}}

@article{CHIME,
	Archiveprefix = {arXiv},
	Author = {Ng, Cherry},
	Booktitle = {{Pulsar Astrophysics (IAU S337)}},
	Collaboration = {CHIME Pulsar},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1017/S1743921317010638},
	Eprint = {1711.02104},
	Journal = {IAU Symp.},
	Pages = {179-182},
	Primaryclass = {astro-ph.IM},
	Slaccitation = {%%CITATION = ARXIV:1711.02104;%%},
	Title = {{Pulsar science with the CHIME telescope}},
	Volume = {337},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1017/S1743921317010638}}

@article{Chivukula:1987py,
	Author = {Chivukula, R. Sekhar and Georgi, Howard},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/0370-2693(87)90713-1},
	Journal = {Phys. Lett.},
	Pages = {99-104},
	Reportnumber = {BUHEP-87-2, HUTP-87/A003},
	Slaccitation = {%%CITATION = PHLTA,B188,99;%%},
	Title = {{Composite Technicolor Standard Model}},
	Volume = {B188},
	Year = {1987},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(87)90713-1}}

@article{DAmbrosio:2002vsn,
	Archiveprefix = {arXiv},
	Author = {D'Ambrosio, G. and Giudice, G. F. and Isidori, G. and Strumia, A.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/S0550-3213(02)00836-2},
	Eprint = {hep-ph/0207036},
	Journal = {Nucl. Phys.},
	Pages = {155-187},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2002-147, IFUP-TH-2002-17},
	Slaccitation = {%%CITATION = HEP-PH/0207036;%%},
	Title = {{Minimal flavor violation: An Effective field theory approach}},
	Volume = {B645},
	Year = {2002},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0550-3213(02)00836-2}}

@article{Dasgupta:2019juq,
	Archiveprefix = {arXiv},
	Author = {Dasgupta, Basudeb and Gupta, Aritra and Ray, Anupam},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2019/08/018},
	Eprint = {1906.04204},
	Journal = {JCAP},
	Pages = {018},
	Primaryclass = {hep-ph},
	Reportnumber = {TIFR/TH/19-20},
	Slaccitation = {%%CITATION = ARXIV:1906.04204;%%},
	Title = {{Dark Matter Capture in Celestial Objects: Improved Treatment of Multiple Scattering and Updated Constraints from White Dwarfs}},
	Volume = {1908},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2019/08/018}}

@article{deLavallaz:2010wp,
	Archiveprefix = {arXiv},
	Author = {de Lavallaz, Arnaud and Fairbairn, Malcolm},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.81.123521},
	Eprint = {1004.0629},
	Journal = {Phys. Rev.},
	Pages = {123521},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:1004.0629;%%},
	Title = {{Neutron Stars as Dark Matter Probes}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.81.123521}}

@article{Dienes:2013xya,
	Archiveprefix = {arXiv},
	Author = {Dienes, Keith R. and Kumar, Jason and Thomas, Brooks and Yaylali, David},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.90.015012},
	Eprint = {1312.7772},
	Journal = {Phys. Rev.},
	Number = {1},
	Pages = {015012},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1312.7772;%%},
	Title = {{Overcoming Velocity Suppression in Dark-Matter Direct-Detection Experiments}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.015012}}

@article{Emken:2019tni,
	Archiveprefix = {arXiv},
	Author = {Emken, Timon and Essig, Rouven and Kouvaris, Chris and Sholapurkar, Mukul},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2019/09/070},
	Eprint = {1905.06348},
	Journal = {JCAP},
	Number = {09},
	Pages = {070},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2019-071, CP3-Origins-2019-18 DNRF90, YITP-SB-19-14},
	Slaccitation = {%%CITATION = ARXIV:1905.06348;%%},
	Title = {{Direct Detection of Strongly Interacting Sub-GeV Dark Matter via Electron Recoils}},
	Volume = {1909},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2019/09/070}}

@article{Fan:2010gt,
	Archiveprefix = {arXiv},
	Author = {Fan, JiJi and Reece, Matthew and Wang, Lian-Tao},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2010/11/042},
	Eprint = {1008.1591},
	Journal = {JCAP},
	Pages = {042},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1008.1591;%%},
	Title = {{Non-relativistic effective theory of dark matter direct detection}},
	Volume = {1011},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2010/11/042}}

@article{FAST,
	Archiveprefix = {arXiv},
	Author = {Nan, Rendong and Li, Di and Jin, Chengjin and Wang, Qiming and Zhu, Lichun and Zhu, Wenbai and Zhang, Haiyan and Yue, Youling and Qian, Lei},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1142/S0218271811019335},
	Eprint = {1105.3794},
	Journal = {Int. J. Mod. Phys.},
	Pages = {989-1024},
	Primaryclass = {astro-ph.IM},
	Slaccitation = {%%CITATION = ARXIV:1105.3794;%%},
	Title = {{The Five-Hundred-Meter Aperture Spherical Radio Telescope (FAST) Project}},
	Volume = {D20},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1142/S0218271811019335}}

@article{Fitzpatrick:2012ix,
	Archiveprefix = {arXiv},
	Author = {Fitzpatrick, A. Liam and Haxton, Wick and Katz, Emanuel and Lubbers, Nicholas and Xu, Yiming},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2013/02/004},
	Eprint = {1203.3542},
	Journal = {JCAP},
	Pages = {004},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1203.3542;%%},
	Title = {{The Effective Field Theory of Dark Matter Direct Detection}},
	Volume = {1302},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2013/02/004}}

@article{Fox:2011fx,
	Archiveprefix = {arXiv},
	Author = {Fox, Patrick J. and Harnik, Roni and Kopp, Joachim and Tsai, Yuhsin},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.84.014028},
	Eprint = {1103.0240},
	Journal = {Phys. Rev.},
	Pages = {014028},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-11-039-T},
	Slaccitation = {%%CITATION = ARXIV:1103.0240;%%},
	Title = {{LEP Shines Light on Dark Matter}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.84.014028}}

@article{Freytsis:2010ne,
	Archiveprefix = {arXiv},
	Author = {Freytsis, Marat and Ligeti, Zoltan},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.83.115009},
	Eprint = {1012.5317},
	Journal = {Phys. Rev.},
	Pages = {115009},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1012.5317;%%},
	Title = {{On dark matter models with uniquely spin-dependent detection possibilities}},
	Volume = {D83},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.83.115009}}

@article{Fu:2016ega,
	Archiveprefix = {arXiv},
	Author = {Fu, Changbo and others},
	Collaboration = {PandaX-II},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.120.049902, 10.1103/PhysRevLett.118.071301},
	Eprint = {1611.06553},
	Journal = {Phys. Rev. Lett.},
	Note = {[Erratum: Phys. Rev. Lett.120,no.4,049902(2018)]},
	Number = {7},
	Pages = {071301},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1611.06553;%%},
	Title = {{Spin-Dependent Weakly-Interacting-Massive-Particle--Nucleon Cross Section Limits from First Data of PandaX-II Experiment}},
	Volume = {118},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.120.049902,%2010.1103/PhysRevLett.118.071301}}

@article{Fuller:2017uyd,
	Archiveprefix = {arXiv},
	Author = {Fuller, George M. and Kusenko, Alexander and Takhistov, Volodymyr},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.119.061101},
	Eprint = {1704.01129},
	Journal = {Phys. Rev. Lett.},
	Number = {6},
	Pages = {061101},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {IPMU17-0048},
	Slaccitation = {%%CITATION = ARXIV:1704.01129;%%},
	Title = {{Primordial Black Holes and $r$-Process Nucleosynthesis}},
	Volume = {119},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.119.061101}}

@article{Garani:2018kkd,
	Archiveprefix = {arXiv},
	Author = {Garani, Raghuveer and Genolini, Yoann and Hambye, Thomas},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2019/05/035},
	Eprint = {1812.08773},
	Journal = {JCAP},
	Number = {05},
	Pages = {035},
	Primaryclass = {hep-ph},
	Reportnumber = {ULB-TH/18-16},
	Slaccitation = {%%CITATION = ARXIV:1812.08773;%%},
	Title = {{New Analysis of Neutron Star Constraints on Asymmetric Dark Matter}},
	Volume = {1905},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2019/05/035}}

@article{Garani:2019fpa,
	Archiveprefix = {arXiv},
	Author = {Garani, Raghuveer and Heeck, Julian},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.100.035039},
	Eprint = {1906.10145},
	Journal = {Phys. Rev.},
	Number = {3},
	Pages = {035039},
	Primaryclass = {hep-ph},
	Reportnumber = {ULB-TH/19-05, UCI-TR-2019-17},
	Slaccitation = {%%CITATION = ARXIV:1906.10145;%%},
	Title = {{Dark Matter Interactions with Muons in Neutron Stars}},
	Volume = {D100},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.100.035039}}

@article{Goldman:1989nd,
	Author = {Goldman, I. and Nussinov, S.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.40.3221},
	Journal = {Phys. Rev.},
	Pages = {3221-3230},
	Slaccitation = {%%CITATION = PHRVA,D40,3221;%%},
	Title = {{Weakly Interacting Massive Particles and Neutron Stars}},
	Volume = {D40},
	Year = {1989},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.40.3221}}

@article{Gonzalez_2010,
	Author = {Gonzalez, D. and Reisenegger, A.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1051/0004-6361/201015084},
	Issn = {1432-0746},
	Journal = {Astronomy \& Astrophysics},
	Month = {Oct},
	Pages = {A16},
	Publisher = {EDP Sciences},
	Title = {Internal heating of old neutron stars: contrasting different mechanisms},
	Url = {http://dx.doi.org/10.1051/0004-6361/201015084},
	Volume = {522},
	Year = {2010},
	Bdsk-Url-1 = {http://dx.doi.org/10.1051/0004-6361/201015084}}

@article{Goodman:2010ku,
	Archiveprefix = {arXiv},
	Author = {Goodman, Jessica and Ibe, Masahiro and Rajaraman, Arvind and Shepherd, William and Tait, Tim M. P. and Yu, Hai-Bo},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.82.116010},
	Eprint = {1008.1783},
	Journal = {Phys. Rev.},
	Pages = {116010},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-HEP-TR-2010-15},
	Slaccitation = {%%CITATION = ARXIV:1008.1783;%%},
	Title = {{Constraints on Dark Matter from Colliders}},
	Volume = {D82},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.82.116010}}

@article{Gould:1989gw,
	Author = {Gould, Andrew and Draine, Bruce T. and Romani, Roger W. and Nussinov, Shmuel},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/0370-2693(90)91745-W},
	Journal = {Phys. Lett.},
	Pages = {337-343},
	Reportnumber = {IASSNS-AST 89/55},
	Slaccitation = {%%CITATION = PHLTA,B238,337;%%},
	Title = {{Neutron Stars: Graveyard of Charged Dark Matter}},
	Volume = {B238},
	Year = {1990},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(90)91745-W}}

@article{Graham:2015apa,
	Archiveprefix = {arXiv},
	Author = {Graham, Peter W. and Rajendran, Surjeet and Varela, Jaime},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.92.063007},
	Eprint = {1505.04444},
	Journal = {Phys. Rev.},
	Number = {6},
	Pages = {063007},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1505.04444;%%},
	Title = {{Dark Matter Triggers of Supernovae}},
	Volume = {D92},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.92.063007}}

@article{Graham:2018efk,
	Archiveprefix = {arXiv},
	Author = {Graham, Peter W. and Janish, Ryan and Narayan, Vijay and Rajendran, Surjeet and Riggins, Paul},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.98.115027},
	Eprint = {1805.07381},
	Journal = {Phys. Rev.},
	Number = {11},
	Pages = {115027},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1805.07381;%%},
	Title = {{White Dwarfs as Dark Matter Detectors}},
	Volume = {D98},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.98.115027}}

@article{Guo:2013ypa,
	Archiveprefix = {arXiv},
	Author = {Guo, Wan-Lei and Liang, Zheng-Liang and Wu, Yue-Liang},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/j.nuclphysb.2013.11.016},
	Eprint = {1305.0912},
	Journal = {Nucl. Phys.},
	Pages = {295-308},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1305.0912;%%},
	Title = {{Direct detection and solar capture of dark matter with momentum and velocity dependent elastic scattering}},
	Volume = {B878},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.nuclphysb.2013.11.016}}

@article{Haisch:2015ioa,
	Archiveprefix = {arXiv},
	Author = {Haisch, Ulrich and Re, Emanuele},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1007/JHEP06(2015)078},
	Eprint = {1503.00691},
	Journal = {JHEP},
	Pages = {078},
	Primaryclass = {hep-ph},
	Reportnumber = {OUTP-15-02P, CERN-PH-TH-2015-201},
	Slaccitation = {%%CITATION = ARXIV:1503.00691;%%},
	Title = {{Simplified dark matter top-quark interactions at the LHC}},
	Volume = {06},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP06(2015)078}}

@article{Hall:1990ac,
	Author = {Hall, L. J. and Randall, Lisa},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.65.2939},
	Journal = {Phys. Rev. Lett.},
	Pages = {2939-2942},
	Reportnumber = {UCB-PTH-90/13, LBL-28879},
	Slaccitation = {%%CITATION = PRLTA,65,2939;%%},
	Title = {{Weak scale effective supersymmetry}},
	Volume = {65},
	Year = {1990},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.65.2939}}

@article{Hamaguchi:2019oev,
	Archiveprefix = {arXiv},
	Author = {Hamaguchi, Koichi and Nagata, Natsumi and Yanagi, Keisuke},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/j.physletb.2019.06.060},
	Eprint = {1905.02991},
	Journal = {Phys. Lett.},
	Pages = {484-489},
	Primaryclass = {hep-ph},
	Reportnumber = {UT-19-10, IPMU 19-0072},
	Slaccitation = {%%CITATION = ARXIV:1905.02991;%%},
	Title = {{Dark Matter Heating vs. Rotochemical Heating in Old Neutron Stars}},
	Volume = {B795},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2019.06.060}}

@article{Jaffe:1989jz,
	Author = {Jaffe, R. L. and Manohar, Aneesh},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/0550-3213(90)90506-9},
	Journal = {Nucl. Phys.},
	Pages = {509-546},
	Reportnumber = {MIT-CTP-1706-REV, MIT-CTP-1706},
	Slaccitation = {%%CITATION = NUPHA,B337,509;%%},
	Title = {{The G(1) Problem: Fact and Fantasy on the Spin of the Proton}},
	Volume = {B337},
	Year = {1990},
	Bdsk-Url-1 = {https://doi.org/10.1016/0550-3213(90)90506-9}}

@article{Janish:2019nkk,
	Archiveprefix = {arXiv},
	Author = {Janish, Ryan and Narayan, Vijay and Riggins, Paul},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.100.035008},
	Eprint = {1905.00395},
	Journal = {Phys. Rev.},
	Number = {3},
	Pages = {035008},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1905.00395;%%},
	Title = {{Type Ia supernovae from dark matter core collapse}},
	Volume = {D100},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.100.035008}}

@article{JRTY2,
	Author = {A.~Joglekar and N.~Raj and P.~Tanedo and H-B.~Yu},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Journal = {In preparation},
	Title = {{In preparation}}}

@article{Kahlhoefer:2017ddj,
	Archiveprefix = {arXiv},
	Author = {Kahlhoefer, Felix and Kulkarni, Suchita and Wild, Sebastian},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1475-7516/2017/11/016},
	Eprint = {1707.08571},
	Journal = {JCAP},
	Number = {11},
	Pages = {016},
	Primaryclass = {hep-ph},
	Reportnumber = {DESY-17-113, HEPHY-PUB-991-17},
	Slaccitation = {%%CITATION = ARXIV:1707.08571;%%},
	Title = {{Exploring light mediators with low-threshold direct detection experiments}},
	Volume = {1711},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2017/11/016}}

@article{Kouvaris:2007ay,
	Archiveprefix = {arXiv},
	Author = {Kouvaris, Chris},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.77.023006},
	Eprint = {0708.2362},
	Journal = {Phys. Rev.},
	Pages = {023006},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ARXIV:0708.2362;%%},
	Title = {{WIMP Annihilation and Cooling of Neutron Stars}},
	Volume = {D77},
	Year = {2008},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.77.023006}}

@article{Kouvaris:2010jy,
	Archiveprefix = {arXiv},
	Author = {Kouvaris, Chris and Tinyakov, Peter},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.83.083512},
	Eprint = {1012.2039},
	Journal = {Phys. Rev.},
	Pages = {083512},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1012.2039;%%},
	Title = {{Constraining Asymmetric Dark Matter through observations of compact stars}},
	Volume = {D83},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.83.083512}}

@article{Kouvaris:2010vv,
	Archiveprefix = {arXiv},
	Author = {Kouvaris, Chris and Tinyakov, Peter},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.82.063531},
	Eprint = {1004.0586},
	Journal = {Phys. Rev.},
	Pages = {063531},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:1004.0586;%%},
	Title = {{Can Neutron stars constrain Dark Matter?}},
	Volume = {D82},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.82.063531}}

@article{Kouvaris:2011fi,
	Archiveprefix = {arXiv},
	Author = {Kouvaris, Chris and Tinyakov, Peter},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.107.091301},
	Eprint = {1104.0382},
	Journal = {Phys. Rev. Lett.},
	Pages = {091301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1104.0382;%%},
	Title = {{Excluding Light Asymmetric Bosonic Dark Matter}},
	Volume = {107},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.107.091301}}

@article{Krall:2017xij,
	Archiveprefix = {arXiv},
	Author = {Krall, Rebecca and Reece, Matthew},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1088/1674-1137/42/4/043105},
	Eprint = {1705.04843},
	Journal = {Chin. Phys.},
	Number = {4},
	Pages = {043105},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1705.04843;%%},
	Title = {{Last Electroweak WIMP Standing: Pseudo-Dirac Higgsino Status and Compact Stars as Future Probes}},
	Volume = {C42},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1088/1674-1137/42/4/043105}}

@article{Kumar:2013iva,
	Archiveprefix = {arXiv},
	Author = {Kumar, Jason and Marfatia, Danny},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.88.014035},
	Eprint = {1305.1611},
	Journal = {Phys. Rev.},
	Number = {1},
	Pages = {014035},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1305.1611;%%},
	Title = {{Matrix element analyses of dark matter scattering and annihilation}},
	Volume = {D88},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.88.014035}}

@article{Liu:2019kzq,
	Archiveprefix = {arXiv},
	Author = {Liu, Z. Z. and others},
	Collaboration = {CDEX},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.123.161301},
	Eprint = {1905.00354},
	Journal = {Phys. Rev. Lett.},
	Number = {16},
	Pages = {161301},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1905.00354;%%},
	Title = {{Constraints on Spin-Independent Nucleus Scattering with sub-GeV Weakly Interacting Massive Particle Dark Matter from the CDEX-1B Experiment at the China Jinping Underground Laboratory}},
	Volume = {123},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.123.161301}}

@article{McCullough:2010ai,
	Archiveprefix = {arXiv},
	Author = {McCullough, Matthew and Fairbairn, Malcolm},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.81.083520},
	Eprint = {1001.2737},
	Journal = {Phys. Rev.},
	Pages = {083520},
	Primaryclass = {hep-ph},
	Reportnumber = {OUTP-10-01-P},
	Slaccitation = {%%CITATION = ARXIV:1001.2737;%%},
	Title = {{Capture of Inelastic Dark Matter in White Dwarves}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.81.083520}}

@article{McDermott:2011jp,
	Archiveprefix = {arXiv},
	Author = {McDermott, Samuel D. and Yu, Hai-Bo and Zurek, Kathryn M.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.85.023519},
	Eprint = {1103.5472},
	Journal = {Phys. Rev.},
	Pages = {023519},
	Primaryclass = {hep-ph},
	Reportnumber = {MCTP-11-16},
	Slaccitation = {%%CITATION = ARXIV:1103.5472;%%},
	Title = {{Constraints on Scalar Asymmetric Dark Matter from Black Hole Formation in Neutron Stars}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.85.023519}}

@article{McKeen:2018xwc,
	Archiveprefix = {arXiv},
	Author = {McKeen, David and Nelson, Ann E. and Reddy, Sanjay and Zhou, Dake},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.121.061802},
	Eprint = {1802.08244},
	Journal = {Phys. Rev. Lett.},
	Number = {6},
	Pages = {061802},
	Primaryclass = {hep-ph},
	Reportnumber = {PITT-PACC-1803, INT-PUB-18-007},
	Slaccitation = {%%CITATION = ARXIV:1802.08244;%%},
	Title = {{Neutron stars exclude light dark baryons}},
	Volume = {121},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.121.061802}}

@article{Nan:2011um,
	Archiveprefix = {arXiv},
	Author = {Nan, Rendong and Li, Di and Jin, Chengjin and Wang, Qiming and Zhu, Lichun and Zhu, Wenbai and Zhang, Haiyan and Yue, Youling and Qian, Lei},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1142/S0218271811019335},
	Eprint = {1105.3794},
	Journal = {Int. J. Mod. Phys.},
	Pages = {989-1024},
	Primaryclass = {astro-ph.IM},
	Slaccitation = {%%CITATION = ARXIV:1105.3794;%%},
	Title = {{The Five-Hundred-Meter Aperture Spherical Radio Telescope (FAST) Project}},
	Volume = {D20},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1142/S0218271811019335}}

@article{Page:2004fy,
	Archiveprefix = {arXiv},
	Author = {Page, Dany and Lattimer, James M. and Prakash, Madappa and Steiner, Andrew W.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1086/424844},
	Eprint = {astro-ph/0403657},
	Journal = {Astrophys. J. Suppl.},
	Pages = {623-650},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ASTRO-PH/0403657;%%},
	Title = {{Minimal cooling of neutron stars: A New paradigm}},
	Volume = {155},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1086/424844}}

@article{PDG2018,
	Author = {Tanabashi, M. and Hagiwara, K. and Hikasa, K. and Nakamura, K. and Sumino, Y. and Takahashi, F. and Tanaka, J. and Agashe, K. and Aielli, G. and Amsler, C. and Antonelli, M. and Asner, D. M. and Baer, H. and Banerjee, Sw. and Barnett, R. M. and Basaglia, T. and Bauer, C. W. and Beatty, J. J. and Belousov, V. I. and Beringer, J. and Bethke, S. and Bettini, A. and Bichsel, H. and Biebel, O. and Black, K. M. and Blucher, E. and Buchmuller, O. and Burkert, V. and Bychkov, M. A. and Cahn, R. N. and Carena, M. and Ceccucci, A. and Cerri, A. and Chakraborty, D. and Chen, M.-C. and Chivukula, R. S. and Cowan, G. and Dahl, O. and D'Ambrosio, G. and Damour, T. and de Florian, D. and de Gouv\^ea, A. and DeGrand, T. and de Jong, P. and Dissertori, G. and Dobrescu, B. A. and D'Onofrio, M. and Doser, M. and Drees, M. and Dreiner, H. K. and Dwyer, D. A. and Eerola, P. and Eidelman, S. and Ellis, J. and Erler, J. and Ezhela, V. V. and Fetscher, W. and Fields, B. D. and Firestone, R. and Foster, B. and Freitas, A. and Gallagher, H. and Garren, L. and Gerber, H.-J. and Gerbier, G. and Gershon, T. and Gershtein, Y. and Gherghetta, T. and Godizov, A. A. and Goodman, M. and Grab, C. and Gritsan, A. V. and Grojean, C. and Groom, D. E. and Gr\"unewald, M. and Gurtu, A. and Gutsche, T. and Haber, H. E. and Hanhart, C. and Hashimoto, S. and Hayato, Y. and Hayes, K. G. and Hebecker, A. and Heinemeyer, S. and Heltsley, B. and Hern\'andez-Rey, J. J. and Hisano, J. and H\"ocker, A. and Holder, J. and Holtkamp, A. and Hyodo, T. and Irwin, K. D. and Johnson, K. F. and Kado, M. and Karliner, M. and Katz, U. F. and Klein, S. R. and Klempt, E. and Kowalewski, R. V. and Krauss, F. and Kreps, M. and Krusche, B. and Kuyanov, Yu. V. and Kwon, Y. and Lahav, O. and Laiho, J. and Lesgourgues, J. and Liddle, A. and Ligeti, Z. and Lin, C.-J. and Lippmann, C. and Liss, T. M. and Littenberg, L. and Lugovsky, K. S. and Lugovsky, S. B. and Lusiani, A. and Makida, Y. and Maltoni, F. and Mannel, T. and Manohar, A. V. and Marciano, W. J. and Martin, A. D. and Masoni, A. and Matthews, J. and Mei\ss{}ner, U.-G. and Milstead, D. and Mitchell, R. E. and M\"onig, K. and Molaro, P. and Moortgat, F. and Moskovic, M. and Murayama, H. and Narain, M. and Nason, P. and Navas, S. and Neubert, M. and Nevski, P. and Nir, Y. and Olive, K. A. and Pagan Griso, S. and Parsons, J. and Patrignani, C. and Peacock, J. A. and Pennington, M. and Petcov, S. T. and Petrov, V. A. and Pianori, E. and Piepke, A. and Pomarol, A. and Quadt, A. and Rademacker, J. and Raffelt, G. and Ratcliff, B. N. and Richardson, P. and Ringwald, A. and Roesler, S. and Rolli, S. and Romaniouk, A. and Rosenberg, L. J. and Rosner, J. L. and Rybka, G. and Ryutin, R. A. and Sachrajda, C. T. and Sakai, Y. and Salam, G. P. and Sarkar, S. and Sauli, F. and Schneider, O. and Scholberg, K. and Schwartz, A. J. and Scott, D. and Sharma, V. and Sharpe, S. R. and Shutt, T. and Silari, M. and Sj\"ostrand, T. and Skands, P. and Skwarnicki, T. and Smith, J. G. and Smoot, G. F. and Spanier, S. and Spieler, H. and Spiering, C. and Stahl, A. and Stone, S. L. and Sumiyoshi, T. and Syphers, M. J. and Terashi, K. and Terning, J. and Thoma, U. and Thorne, R. S. and Tiator, L. and Titov, M. and Tkachenko, N. P. and T\"ornqvist, N. A. and Tovey, D. R. and Valencia, G. and Van de Water, R. and Varelas, N. and Venanzoni, G. and Verde, L. and Vincter, M. G. and Vogel, P. and Vogt, A. and Wakely, S. P. and Walkowiak, W. and Walter, C. W. and Wands, D. and Ward, D. R. and Wascko, M. O. and Weiglein, G. and Weinberg, D. H. and Weinberg, E. J. and White, M. and Wiencke, L. R. and Willocq, S. and Wohl, C. G. and Womersley, J. and Woody, C. L. and Workman, R. L. and Yao, W.-M. and Zeller, G. P. and Zenin, O. V. and Zhu, R.-Y. and Zhu, S.-L. and Zimmermann, F. and Zyla, P. A. and Anderson, J. and Fuller, L. and Lugovsky, V. S. and Schaffner, P.},
	Collaboration = {Particle Data Group},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.98.030001},
	Issue = {3},
	Journal = {Phys. Rev. D},
	Month = {Aug},
	Numpages = {1898},
	Pages = {030001},
	Publisher = {American Physical Society},
	Title = {Review of Particle Physics},
	Url = {https://link.aps.org/doi/10.1103/PhysRevD.98.030001},
	Volume = {98},
	Year = {2018},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevD.98.030001},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevD.98.030001}}

@article{Pearson:2018tkr,
	Archiveprefix = {arXiv},
	Author = {Pearson, J. M. and Chamel, N. and Potekhin, A. Y. and Fantina, A. F. and Ducoin, C. and Dutta, A. K. and Goriely, S.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1093/mnras/sty2413, 10.1093/mnras/stz800},
	Eprint = {1903.04981},
	Journal = {Mon. Not. Roy. Astron. Soc.},
	Note = {[Erratum: Mon. Not. Roy. Astron. Soc.486,no.1,768(2019)]},
	Number = {3},
	Pages = {2994-3026},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1903.04981;%%},
	Title = {{Unified equations of state for cold non-accreting neutron stars with Brussels--Montreal functionals -- I. Role of symmetry energy}},
	Volume = {481},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sty2413,%2010.1093/mnras/stz800}}

@article{Perez-Garcia:2014dra,
	Archiveprefix = {arXiv},
	Author = {{\'A}ngeles P{\'e}rez-Garc{\'\i}a, M. and Silk, Joseph},
	Doi = {10.1016/j.physletb.2015.03.026},
	Eprint = {1403.6111},
	Journal = {Phys. Lett.},
	Pages = {13-17},
	Primaryclass = {astro-ph.SR},
	Slaccitation = {%%CITATION = ARXIV:1403.6111;%%},
	Title = {{Constraining decaying dark matter with neutron stars}},
	Volume = {B744},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2015.03.026}}

@article{Raj:2017wrv,
	Archiveprefix = {arXiv},
	Author = {Raj, Nirmal and Tanedo, Philip and Yu, Hai-Bo},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.97.043006},
	Eprint = {1707.09442},
	Journal = {Phys. Rev.},
	Number = {4},
	Pages = {043006},
	Primaryclass = {hep-ph},
	Reportnumber = {UCR-TR-2017-FLIP-NCC-1701},
	Slaccitation = {%%CITATION = ARXIV:1707.09442;%%},
	Title = {{Neutron stars at the dark matter direct detection frontier}},
	Volume = {D97},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.97.043006}}

@article{Rajaraman:2011wf,
	Archiveprefix = {arXiv},
	Author = {Rajaraman, Arvind and Shepherd, William and Tait, Tim M. P. and Wijangco, Alexander M.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevD.84.095013},
	Eprint = {1108.1196},
	Journal = {Phys. Rev.},
	Pages = {095013},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-HEP-TR-2011-15},
	Slaccitation = {%%CITATION = ARXIV:1108.1196;%%},
	Title = {{LHC Bounds on Interactions of Dark Matter}},
	Volume = {D84},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.84.095013}}

@article{Pato:2015dua,
	Archiveprefix = {arXiv},
	Author = {Pato, Miguel and Iocco, Fabio and Bertone, Gianfranco},
	Doi = {10.1088/1475-7516/2015/12/001},
	Eprint = {1504.06324},
	Journal = {JCAP},
	Number = {12},
	Pages = {001},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:1504.06324;%%},
	Title = {{Dynamical constraints on the dark matter distribution in the Milky Way}},
	Volume = {1512},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2015/12/001}}

@article{Reddy:2002ri,
	Archiveprefix = {arXiv},
	Author = {Reddy, Sanjay},
	Booktitle = {{42nd Cracow School of Theoretical Physics: 42nd Course 2002: Flavor Dynamics Zakopane, Poland, May 31-June 9, 2002}},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {nucl-th/0211045},
	Journal = {Acta Phys. Polon.},
	Pages = {4101-4140},
	Primaryclass = {nucl-th},
	Reportnumber = {LA-UR-02-7048},
	Slaccitation = {%%CITATION = NUCL-TH/0211045;%%},
	Title = {{Novel phases at high density and their roles in the structure and evolution of neutron stars}},
	Volume = {B33},
	Year = {2002}}

@article{SKA,
	Archiveprefix = {arXiv},
	Author = {Carilli, Chris L. and Rawlings, S.},
	Booktitle = {{International SKA Conference 2003 Geraldton, Australia, July 27-August 2, 2003}},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/j.newar.2004.09.001},
	Eprint = {astro-ph/0409274},
	Journal = {New Astron. Rev.},
	Pages = {979},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ASTRO-PH/0409274;%%},
	Title = {{Science with the Square Kilometer Array: Motivation, key science projects, standards and assumptions}},
	Volume = {48},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.newar.2004.09.001}}

@misc{spergel2013wfirst24,
	Archiveprefix = {arXiv},
	Author = {D. Spergel and N. Gehrels and J. Breckinridge and M. Donahue and A. Dressler and B. S. Gaudi and T. Greene and O. Guyon and C. Hirata and J. Kalirai and N. J. Kasdin and W. Moos and S. Perlmutter and M. Postman and B. Rauscher and J. Rhodes and Y. Wang and D. Weinberg and J. Centrella and W. Traub and C. Baltay and J. Colbert and D. Bennett and A. Kiessling and B. Macintosh and J. Merten and M. Mortonson and M. Penny and E. Rozo and D. Savransky and K. Stapelfeldt and Y. Zu and C. Baker and E. Cheng and D. Content and J. Dooley and M. Foote and R. Goullioud and K. Grady and C. Jackson and J. Kruk and M. Levine and M. Melton and C. Peddie and J. Ruffa and S. Shaklan},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {1305.5425},
	Primaryclass = {astro-ph.IM},
	Title = {WFIRST-2.4: What Every Astronomer Should Know},
	Year = {2013}}

@misc{spergel2013wfirst24short,
	Archiveprefix = {arXiv},
	Author = {{D.~Spergel et al.}},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Eprint = {1305.5425},
	Primaryclass = {astro-ph.IM},
	Title = {{WFIRST-2.4: What Every Astronomer Should Know}},
	Year = {2013}}

@article{Tremaine:1979we,
	Author = {Tremaine, S. and Gunn, J. E.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1103/PhysRevLett.42.407},
	Journal = {Phys. Rev. Lett.},
	Note = {[,66(1979)]},
	Pages = {407-410},
	Slaccitation = {%%CITATION = PRLTA,42,407;%%},
	Title = {{Dynamical Role of Light Neutral Leptons in Cosmology}},
	Volume = {42},
	Year = {1979},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.42.407}}

@article{Tulin:2017ara,
	Archiveprefix = {arXiv},
	Author = {Tulin, Sean and Yu, Hai-Bo},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1016/j.physrep.2017.11.004},
	Eprint = {1705.02358},
	Journal = {Phys. Rept.},
	Pages = {1-57},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1705.02358;%%},
	Title = {{Dark Matter Self-interactions and Small Scale Structure}},
	Volume = {730},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2017.11.004}}

@article{Yakovlev:2004iq,
	Archiveprefix = {arXiv},
	Author = {Yakovlev, Dima G. and Pethick, C. J.},
	Date-Added = {2019-12-03 08:11:51 -0800},
	Date-Modified = {2019-12-03 08:11:51 -0800},
	Doi = {10.1146/annurev.astro.42.053102.134013},
	Eprint = {astro-ph/0402143},
	Journal = {Ann. Rev. Astron. Astrophys.},
	Pages = {169-210},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ASTRO-PH/0402143;%%},
	Title = {{Neutron star cooling}},
	Volume = {42},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1146/annurev.astro.42.053102.134013}}

@article{Guver:2012ba,
	Archiveprefix = {arXiv},
	Author = {G{\"u}ver, Tolga and Erkoca, Arif Emre and Hall Reno, Mary and Sarcevic, Ina},
	Doi = {10.1088/1475-7516/2014/05/013},
	Eprint = {1201.2400},
	Journal = {JCAP},
	Pages = {013},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1201.2400;%%},
	Title = {{On the capture of dark matter by neutron stars}},
	Volume = {1405},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2014/05/013}}

@article{Cannoni:2016hro,
	Archiveprefix = {arXiv},
	Author = {Cannoni, Mirco},
	Doi = {10.1142/S0217751X17300022},
	Eprint = {1605.00569},
	Journal = {Int. J. Mod. Phys.},
	Number = {02n03},
	Pages = {1730002},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1605.00569;%%},
	Title = {{Lorentz Invariant Relative Velocity and Relativistic Binary Collisions}},
	Volume = {A32},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1142/S0217751X17300022}}

@article{Gondolo:1990dk,
	Author = {Gondolo, Paolo and Gelmini, Graciela},
	Doi = {10.1016/0550-3213(91)90438-4},
	Journal = {Nucl. Phys.},
	Pages = {145-179},
	Reportnumber = {UCLA-90-TEP-68},
	Slaccitation = {%%CITATION = NUPHA,B360,145;%%},
	Title = {{Cosmic Abundances of Stable Particles: Improved Analysis}},
	Volume = {B360},
	Year = {1991},
	Bdsk-Url-1 = {https://doi.org/10.1016/0550-3213(91)90438-4}}

@article{Joglekar:2019vzy,
	Archiveprefix = {arXiv},
	Author = {Joglekar, Aniket and Raj, Nirmal and Tanedo, Philip and Yu, Hai-Bo},
	Eprint = {1911.13293},
	Primaryclass = {hep-ph},
	Reportnumber = {UCR-TR-2019-FLIP-NCC-1701-B},
	Slaccitation = {%%CITATION = ARXIV:1911.13293;%%},
	Title = {{Relativistic Capture of Dark Matter by Electrons in Neutron Stars}},
	Year = {2019}}

@article{Cannoni:2013bza,
	Archiveprefix = {arXiv},
	Author = {Cannoni, M.},
	Doi = {10.1103/PhysRevD.89.103533},
	Eprint = {1311.4494},
	Journal = {Phys. Rev.},
	Number = {10},
	Pages = {103533},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {arXiv:1311.4508},
	Slaccitation = {%%CITATION = ARXIV:1311.4494;%%},
	Title = {{Relativistic $\langle\sigma v_\text{rel}\rangle$ in the calculation of relics abundances: a closer look}},
	Volume = {D89},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.89.103533}}

@book{hartle2003gravity,
	Author = {Hartle, J.B.},
	Date-Modified = {2020-03-09 09:24:02 -0700},
	Isbn = {9780805386622},
	Lccn = {2002151118},
	Publisher = {Addison-Wesley},
	Title = {{Gravity: An Introduction to Einstein's General Relativity}},
	Year = {2003},
	Bdsk-Url-1 = {https://books.google.com/books?id=ZHgpAQAAMAAJ}}

@article{Press:1985ug,
	Author = {Press, William H. and Spergel, David N.},
	Doi = {10.1086/163485},
	Journal = {Astrophys. J.},
	Note = {[,277(1985)]},
	Pages = {679-684},
	Slaccitation = {%%CITATION = ASJOA,296,679;%%},
	Title = {{Capture by the Sun of a Galactic Population of Weakly Interacting Massive Particles}},
	Volume = {296},
	Year = {1985},
	Bdsk-Url-1 = {https://doi.org/10.1086/163485}}

@article{Silk:1985ax,
	Author = {Silk, Joseph and Olive, Keith A. and Srednicki, Mark},
	Doi = {10.1103/PhysRevLett.55.257},
	Journal = {Phys. Rev. Lett.},
	Note = {[,283(1985)]},
	Pages = {257-259},
	Reportnumber = {FERMILAB-PUB-85-062-A},
	Slaccitation = {%%CITATION = PRLTA,55,257;%%},
	Title = {{The Photino, the Sun and High-Energy Neutrinos}},
	Volume = {55},
	Year = {1985},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.55.257}}

@article{Gould:1987ir,
	Author = {Gould, Andrew},
	Doi = {10.1086/165653},
	Journal = {Astrophys. J.},
	Pages = {571},
	Reportnumber = {SLAC-PUB-4226},
	Slaccitation = {%%CITATION = ASJOA,321,571;%%},
	Title = {{Resonant Enhancements in WIMP Capture by the Earth}},
	Volume = {321},
	Year = {1987},
	Bdsk-Url-1 = {https://doi.org/10.1086/165653}}

@article{Baltz:2002we,
	Archiveprefix = {arXiv},
	Author = {Baltz, E. A. and Bergstrom, L.},
	Doi = {10.1103/PhysRevD.67.043516},
	Eprint = {hep-ph/0211325},
	Journal = {Phys. Rev.},
	Pages = {043516},
	Primaryclass = {hep-ph},
	Reportnumber = {NSF-ITP-02-165},
	Slaccitation = {%%CITATION = HEP-PH/0211325;%%},
	Title = {{Detection of Leptonic Dark Matter}},
	Volume = {D67},
	Year = {2003},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.67.043516}}

@article{Chen:2008dh,
	Archiveprefix = {arXiv},
	Author = {Chen, Chuan-Ren and Takahashi, Fuminobu},
	Doi = {10.1088/1475-7516/2009/02/004},
	Eprint = {0810.4110},
	Journal = {JCAP},
	Pages = {004},
	Primaryclass = {hep-ph},
	Reportnumber = {IPMU-08-0071},
	Slaccitation = {%%CITATION = ARXIV:0810.4110;%%},
	Title = {{Cosmic Rays from Leptonic Dark Matter}},
	Volume = {0902},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2009/02/004}}

@article{Cirelli:2008pk,
	Archiveprefix = {arXiv},
	Author = {Cirelli, Marco and Kadastik, Mario and Raidal, Martti and Strumia, Alessandro},
	Doi = {10.1016/j.nuclphysb.2013.05.002, 10.1016/j.nuclphysb.2008.11.031},
	Eprint = {0809.2409},
	Journal = {Nucl. Phys.},
	Note = {[Addendum: Nucl. Phys.B873,530(2013)]},
	Pages = {1-21},
	Primaryclass = {hep-ph},
	Reportnumber = {IFUP-TH-2008-27, SACLAY-T08-139},
	Slaccitation = {%%CITATION = ARXIV:0809.2409;%%},
	Title = {{Model-Independent Implications of the E+-, Anti-Proton Cosmic Ray Spectra on Properties of Dark Matter}},
	Volume = {B813},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.nuclphysb.2013.05.002,%2010.1016/j.nuclphysb.2008.11.031}}
	
	@article{Dent:2019krz,
      author         = "Dent, James B. and Dutta, Bhaskar and Newstead, Jayden L.
                        and Shoemaker, Ian M.",
      title          = "{Bounds on Cosmic Ray-Boosted Dark Matter in Simplified
                        Models and its Corresponding Neutrino-Floor}",
      year           = "2019",
      eprint         = "1907.03782",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1907.03782;%%"
}

@article{Bringmann:2018cvk,
      author         = "Bringmann, Torsten and Pospelov, Maxim",
      title          = "{Novel direct detection constraints on light dark
                        matter}",
      journal        = "Phys. Rev. Lett.",
      volume         = "122",
      year           = "2019",
      number         = "17",
      pages          = "171801",
      doi            = "10.1103/PhysRevLett.122.171801",
      eprint         = "1810.10543",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1810.10543;%%"
}

@article{Fox:2008kb,
	Archiveprefix = {arXiv},
	Author = {Fox, Patrick J. and Poppitz, Erich},
	Doi = {10.1103/PhysRevD.79.083528},
	Eprint = {0811.0399},
	Journal = {Phys. Rev.},
	Pages = {083528},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-08-505-T},
	Slaccitation = {%%CITATION = ARXIV:0811.0399;%%},
	Title = {{Leptophilic Dark Matter}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.083528}}

@article{Chang:2013oia,
	Archiveprefix = {arXiv},
	Author = {Chang, Spencer and Edezhath, Ralph and Hutchinson, Jeffrey and Luty, Markus},
	Doi = {10.1103/PhysRevD.89.015011},
	Eprint = {1307.8120},
	Journal = {Phys. Rev.},
	Number = {1},
	Pages = {015011},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1307.8120;%%},
	Title = {{Effective Wimps}},
	Volume = {D89},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.89.015011}}

@article{Hill:2014yxa,
	Archiveprefix = {arXiv},
	Author = {Hill, Richard J. and Solon, Mikhail P.},
	Doi = {10.1103/PhysRevD.91.043505},
	Eprint = {1409.8290},
	Journal = {Phys. Rev.},
	Pages = {043505},
	Primaryclass = {hep-ph},
	Reportnumber = {EFI-PREPRINT-14-25},
	Slaccitation = {%%CITATION = ARXIV:1409.8290;%%},
	Title = {{Standard Model Anatomy of WIMP Dark Matter Direct Detection Ii: QCD Analysis and Hadronic Matrix Elements}},
	Volume = {D91},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.91.043505}}

@article{Barbieri:2004qk,
	Archiveprefix = {arXiv},
	Author = {Barbieri, Riccardo and Pomarol, Alex and Rattazzi, Riccardo and Strumia, Alessandro},
	Doi = {10.1016/j.nuclphysb.2004.10.014},
	Eprint = {hep-ph/0405040},
	Journal = {Nucl. Phys.},
	Pages = {127-146},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2004-075, IFUP-TH-2004-13, UAB-FT-565},
	Slaccitation = {%%CITATION = HEP-PH/0405040;%%},
	Title = {{Electroweak Symmetry Breaking After Lep-1 and Lep-2}},
	Volume = {B703},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.nuclphysb.2004.10.014}}

@article{Gardner:2006ky,
      author         = "Gardner, Jonathan P. and others",
      title          = "{The James Webb Space Telescope}",
      journal        = "Space Sci. Rev.",
      volume         = "123",
      year           = "2006",
      pages          = "485",
      doi            = "10.1007/s11214-006-8315-7",
      eprint         = "astro-ph/0606175",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ASTRO-PH/0606175;%%"
}



@article{Skidmore:2015lga,
      author         = "Skidmore, Warren and others",
      title          = "{Thirty Meter Telescope Detailed Science Case: 2015}",
      collaboration  = "TMT International Science Development Teams \&amp; TMT Science
                        Advisory Committee",
      journal        = "Res. Astron. Astrophys.",
      volume         = "15",
      year           = "2015",
      number         = "12",
      pages          = "1945-2140",
      doi            = "10.1088/1674-4527/15/12/001",
      eprint         = "1505.01195",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.IM",
      reportNumber   = "TMT.PSC.TEC.07.007.REL02",
      SLACcitation   = "%%CITATION = ARXIV:1505.01195;%%"
}



@article{Essig:2012yx,
      author         = "Essig, Rouven and Manalaysay, Aaron and Mardon, Jeremy
                        and Sorensen, Peter and Volansky, Tomer",
      title          = "{First Direct Detection Limits on Sub-Gev Dark Matter from Xenon10}",
      journal        = "Phys. Rev. Lett.",
      volume         = "109",
      year           = "2012",
      pages          = "021301",
      doi            = "10.1103/PhysRevLett.109.021301",
      eprint         = "1206.2644",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      reportNumber   = "YITP-SB-01-12",
      SLACcitation   = "%%CITATION = ARXIV:1206.2644;%%"
}



@article{Agnes:2018ves,
      author         = "Agnes, P. and others",
      title          = "{Low-Mass Dark Matter Search with the Darkside-50                         Experiment}",
      collaboration  = "DarkSide",
      journal        = "Phys. Rev. Lett.",
      volume         = "121",
      year           = "2018",
      number         = "8",
      pages          = "081307",
      doi            = "10.1103/PhysRevLett.121.081307",
      eprint         = "1802.06994",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.HE",
      reportNumber   = "FERMILAB-PUB-18-048-AE-E-PPD",
      SLACcitation   = "%%CITATION = ARXIV:1802.06994;%%"
}



@article{Aprile:2019xxb,
      author         = "Aprile, E. and others",
      title          = "{Light Dark Matter Search with Ionization Signals in Xenon1T}",
      collaboration  = "XENON",
      journal        = "Phys. Rev. Lett.",
      volume         = "123",
      year           = "2019",
      number         = "25",
      pages          = "251801",
      doi            = "10.1103/PhysRevLett.123.251801",
      eprint         = "1907.11485",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ex",
      SLACcitation   = "%%CITATION = ARXIV:1907.11485;%%"
}



@article{Aprile:2018dbl,
      author         = "Aprile, E. and others",
      title          = "{Dark Matter Search Results from a One Ton-Year Exposure of Xenon1T}",
      collaboration  = "XENON",
      journal        = "Phys. Rev. Lett.",
      volume         = "121",
      year           = "2018",
      number         = "11",
      pages          = "111302",
      doi            = "10.1103/PhysRevLett.121.111302",
      eprint         = "1805.12562",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      SLACcitation   = "%%CITATION = ARXIV:1805.12562;%%"
}



@article{Ema:2018bih,
      author         = "Ema, Yohei and Sala, Filippo and Sato, Ryosuke",
      title          = "{Light Dark Matter at Neutrino Experiments}",
      journal        = "Phys. Rev. Lett.",
      volume         = "122",
      year           = "2019",
      number         = "18",
      pages          = "181802",
      doi            = "10.1103/PhysRevLett.122.181802",
      eprint         = "1811.00520",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "DESY-18-194",
      SLACcitation   = "%%CITATION = ARXIV:1811.00520;%%"
}



@article{Essig:2015cda,
      author         = "Essig, Rouven and Fernandez-Serra, Marivi and Mardon,
                        Jeremy and Soto, Adrian and Volansky, Tomer and Yu,
                        Tien-Tien",
      title          = "{Direct Detection of Sub-Gev Dark Matter with Semiconductor Targets}",
      journal        = "JHEP",
      volume         = "05",
      year           = "2016",
      pages          = "046",
      doi            = "10.1007/JHEP05(2016)046",
      eprint         = "1509.01598",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1509.01598;%%"
}



